Random Number Generator, Zero-Crossing, and Nonlinearity Attacks against the Kirchhoff-Law-Johnson-Noise (KLJN) Secure Key Exchange Protocol

This dissertation demonstrates three new types of attacks against the KLJN scheme. The first attack type is based on compromised RNGs. The first RNG attacks are deterministic. First, Eve knows both noises. She can crack the bit via Ohm's Law and one-bit powers within a fraction of the bit exchange period. Second, Eve knows only Bob's noise, so she can learn Bob's resistance value via Ohm's Law and Alice's resistance at the end of the bit exchange period. She can also use a process of elimination. The second RNG attacks are statistical. First, Eve has partial knowledge of Alice's and Bob's noises. She can crack the bit by taking the highest cross-correlation between her noises and the measured noise in the wire, and by taking the highest cross-correlation between her noises and Alice's/Bob's noises. Second, Eve has partial knowledge of only Alice's noise. She can still crack the bit, but after the bit exchange period. The second attack type is based on thermodynamics. Previously, the KLJN scheme required thermal equilibrium. However, Vadai, et al, in (Nature) Science Reports shows a modified scheme, where there is a non-zero thermal noise, yet the system resists all the known attacks. We utilize coincidence events between the line current and voltage and show that there is non-zero information leak. As soon as thermal equilibrium is restored, the system is perfectly secure again. The final attack type is based on the nonlinearity of the noise generators. We explore the effect of distortion at the second and third orders. It is demonstrated that 1% distortion results in a significant information leak. We also show that decreasing the effective temperature results in the KLJN scheme approaching perfect security.

==> Compile.txt <==
----------------------------------------------------------
----------------------------------------------------------
TAMU LaTeX Thesis/Dissertation Template

Compilation Instructions

Mail: ogaps-latex@tamu.edu

Office: 612A Evans Library

Phone: (979) 429-3120
----------------------------------------------------------
----------------------------------------------------------
This document outlines some basic compilation instructions
for the LaTeX template.

From a GUI, you'll need the following compilation sequence:

XeLaTeX - BibTex - XeLaTeX - XeLaTeX

PDFLaTeX is not suggested, as this template was built to
use XeLaTeX. The file Instructions.pdf outlines how to
set the proper xetex drivers.

Compilation can also be done in the terminal. Navigate to
the folder in which you have saved the main file
TAMUTemplate.tex (or whatever you may have renamed it). In
a Windows/DOS-style command prompt:

xelatex tamutemplate & bibtex tamutemplate & xelatex tamutemplate & xelatex tamutemplate

Linux users will need to replace & with && in the above.

==> LOFT_Fix.txt <==
----------------------------------------------------------
----------------------------------------------------------
TAMU LaTeX Thesis/Dissertation Template

List of Figures/Tables Spacing Fix

Mail: ogaps-latex@tamu.edu

Office: 612A Evans Library

Phone: (979) 429-3120
----------------------------------------------------------
----------------------------------------------------------

A known issue in the template is that the spacing between
caption titles in the List of Figures of the List of
Tables sometimes is inconsistent. This also appears to
occur at random. If your document has nonuniform spacing
between caption titles, open the files DocumentName.lot
and DocumentName.lof for the List of Tables and List of
Figures, respectively, where DocumentName is the name of
your document. Comment out the lines containing

\addvspace {10\p@ }

and recompile the document. This may take a few tries, but
the spacing should correct itself.

To my knowledge, there is no uniform way to correct this
automatically, as the situation does not arise for all
documents.

==> NEWCHANGES.txt <==
----------------------------------------------------------
----------------------------------------------------------
TAMU LaTeX Thesis/Dissertation Template

New Changes for Fall 2017/Spring 2018

Mail: ogaps-latex@tamu.edu

Office: 612A Evans Library

Phone: (979) 429-3120
----------------------------------------------------------
----------------------------------------------------------

There are some new changes that will be implemented
beginning Fall 2017. The following notes below outline
what these changes are.

----------------------------------------------------------
----------------------------------------------------------
MARGINS
----------------------------------------------------------
----------------------------------------------------------

Margins must be a minimum of one inch on all sides and
must be consistent throughout the entire document. If
binding, a left margin of 1.4 inches is recommended. This
template uses 1 inch margins as a standard option.

----------------------------------------------------------
----------------------------------------------------------
REFERENCES
----------------------------------------------------------
----------------------------------------------------------
We will now allow reference sections to be placed at the
end of each chapter. You will need to place a subheading
called References (or something similar) at the end of
each chapter. This feature has not been fully implemented
in the template.

----------------------------------------------------------
----------------------------------------------------------
TYPE SIZE AND VERTICAL SPACING
----------------------------------------------------------
----------------------------------------------------------
The new requirement is to use only 12 point type with
double line spacing. In the case of long documents, we
will allow 11 point type or one and a half line spacing
with the approval of Thesis and Dissertation Services.

==> README.txt <==
----------------------------------------------------------
----------------------------------------------------------
TAMU LaTeX Thesis/Dissertation Template V3.17.09

Created by Sean Zachary Roberson

Mail: ogaps-latex@tamu.edu

Office: 612A Evans Library/112 Jack K. Williams Building

Phone: (979) 429-3120
----------------------------------------------------------
----------------------------------------------------------

CONTENTS

I. About
II. Changes and Fixes
III. Usage of This Template
IV. Compiling Your Document
V. Getting Help

----------------------------------------------------------
----------------------------------------------------------

----------------------------------------------------------
----------------------------------------------------------
I. About
----------------------------------------------------------
----------------------------------------------------------
This file package contains a template for creating a
thesis or dissertation for submission at Texas A&M
University.  This LaTeX template is designed for use
by students in technical areas such as mathematics,
physics, engineering, statistics, and computer
science. If you are not a student in one of these
areas (or generally, not a STEM student), this
is not the template to use.  This LaTeX template
is best used for theses and dissertations that contain
many equations and mathematical formulas.
Any questions about this template should be
directed to ogaps-latex@tamu.edu.

----------------------------------------------------------
----------------------------------------------------------
II. Changes and Fixes
----------------------------------------------------------
----------------------------------------------------------
(V3.17.09) The following changes were made:

-Added the file ReferenceFAQ.txt to address some common
questions about references. Includes basic information
about Natbib as an alternative to the traditional
Bibtex.

-Added the file Compile.txt for information about
compiling in the GUI or in the terminal.

-Added the file NEWCHANGES.txt, which outlines updates to
formatting guidelines starting in Fall 2017. The changes
in this file will be fully implemented beginning
Spring 2018.

(V3.17.06) The following changes were made:

-Added the "setspace" package to adjust spacing in the
Nomenclature page.

-Included several more floats, blank or otherwise, to
test the spacing in the list of figures.

-Contact information has been updated to include a work
phone number and the location of the OGAPS office
(112 Jack K. Williams Building). This is my office
space at least for Summer 2017.

-Added the file LOFT_Fix.txt to demonstrate the manual
fix for the List of Figures and List of Tables spacing
issue.

-Added additional information in the "Getting Help"
section of this document.

-Decreased the space between leader dots.

-Minor adjustment to the Nomenclature page.

-Streamlined the preamble. Most definitions are now in
the file tamuconfig.sty.

-Removed old comments.

(V3.17.01) The following changes were made:

-Fixed issue with adding fourth-level subheadings with the
\subsubheading command. This is formatted as italicized,
left-justified text. An example is included in the body
of the example template. Notice that this subheading
will not appear in the Table of Contents, but settings
can be changed to allow for this to appear.

-Restrucutred the preamble of TAMUTemplate.tex to include
a space for student-loaded packages. It is strongly
suggested to place any other packages in this space to
allow for easier troubleshooting.

-More example figures in the body are included for the
sake of the numbering scheme.

The following items still need to be fixed:

-Spacing in LoF/T (List of Figures/Tables) for documents
with many figures and tables. Manual fixes will need to
be implemented for this.

-The Chapter Method is still a work in progress. A new
update will be released when this is implemented.

-Font choices.

(V3.16.10) The following changes were made:

- Adjusted compilation of the bibliography. Dependence on
the file bibliography.tex has been removed.

- Removed duplicate \bibliographystyle{} command.

(V3.16.09) The following items have been added:

- A new section, titled "Contributors and Funding
Sources," has been added to the template. Beginning
in Fall 2016, all theses and dissertations should
include this section, even if no external funding was
provided. Instructions on how to complete this section
are included in the file Contributors.tex.

- The preexisting template has been merged with a
previous version that addresses spacing issues. All
formatting should be correct; any discrepencies will be
addressed in a future release.

- Some of the example content in the body has changed
to make the template easier to read and complete.

- Template files now have shorter filenames for
easy searches.

- More examples in the body of the template are
included to show the versatility of LaTeX. These
include aligned equations, numbered equations, proofs,
and more.

- Comments are reworded for clarity.

----------------------------------------------------------
----------------------------------------------------------
III. Usage of This Template
----------------------------------------------------------
----------------------------------------------------------
In order to effectively use this template, a TeX editor
is required.  Suggested editors include:

- TeXstudio, available at http://www.texstudio.org/

- Texmaker, available at http://www.xm1math.net/texmaker/

- TeXnicCenter, available at http://www.texniccenter.org/

Of course, there are many other editors available. You
will also need a TeX distribution, available at

- https://www.tug.org/protext/ for Windows

- https://tug.org/mactex/ for Mac


To begin editing the template, open, in your editor, the
file "TAMUTemplate.tex." This is the main file for
the template and it contains references to the other parts
of the document. In order to compile (see below), YOU MUST
COMPILE YOUR DOCUMENT FROM THIS MAIN FILE. Compiling in
the other files of the package will produce an error.

All of the required files are in the directory \data after
extraction. Extra files, such as those referring to a new
chapter, section, or appendix may be added as needed; just
be sure to include these files in the main TeX file via
the command \include{data/NewFile}, where NewFile is the
name of the file.

You may require figures in your document. If this is the
case, you will need the graphicx package. This package
is already loded in the main file. You can delete the
files in the folder "graphic" and place your own there.
The template has already declared PNG images for use
in the document; if you require JPEGs, change the line

\DeclareGraphicsExtensions{.png}

to

\DeclareGraphicsExtensions{.png, .jpg}.

The command \includegraphics is used to insert pictures.
In the template, these are placed within the figure
environment (\begin{figure} ... \end{figure}). Refer
to the template and the LaTeX Wikibook for more
information.

The footnote package can be removed - it was included
to show an example of including a footnote within a
table. This package does include refinements to the
existing footnote commands. See the package's
documentation on CTAN for more details.

----------------------------------------------------------
----------------------------------------------------------
IV. Compiling Your Document
----------------------------------------------------------
----------------------------------------------------------
The template is designed to use XeLaTeX, a derivative of
TeX. To correctly compile your document, you must first
change the XeLaTeX command to point to the file
"xelatex.exe" in your MikTeX distribution's folder. Make
this change by going to Options -> Configure... menu in
Texmaker or TeXstudio.

If you have a BibTeX database created using JabRef or a
similar database editor, you can add your references by
first compiling with XeLaTeX, then with BibTeX, and twice
more with XeLaTeX. This ensures that your references are
added to the final document.

It is reccomended that you do not name your reference
database something other than myReference.bib, as that
is what the source code will point to. The file
"myReference.bib" is located in the data folder.

----------------------------------------------------------
----------------------------------------------------------
V. Getting Help
----------------------------------------------------------
----------------------------------------------------------
Should you need assistance, feel free to email me at
szroberson@exchange.tamu.edu or at ogaps-latex@tamu.edu.
I will try my best to answer your question. When sending
an email, please be sure to send your entire LaTeX package
in a .zip archive so I can identify the issue specific to
your document.

For general questions related to the Thesis Manual, the
submission and review process, and the forms required,
contact the Thesis Office at thesis@tamu.edu. 

There will be presentations during the semester on how to
use LaTeX, so be on the lookout for these. There are also
pre-submittal conferences that outline some of the
guidelines outlined in the Thesis Manual, as well as
describe the submission process and requirements.
Events will appear on ERS when they are ready.

==> ReferenceFAQ.txt <==
----------------------------------------------------------
----------------------------------------------------------
Reference FAQs

Created by Sean Zachary Roberson

Mail: ogaps-latex@tamu.edu

Office: 612A Evans Library/112 Jack K. Williams Building

Phone: (979) 429-3120
----------------------------------------------------------
----------------------------------------------------------

CONTENTS

I. About
II. Handling References
III. Placement of Reference Sections
IV. Getting Help

----------------------------------------------------------
----------------------------------------------------------
I. About
----------------------------------------------------------
----------------------------------------------------------
This short file describes how to properly handle citations
and create references.

----------------------------------------------------------
----------------------------------------------------------
II. Handling References
----------------------------------------------------------
----------------------------------------------------------
References are stored in the file myReference.bib. A
manager such as JabRef can create these reference files
easily. EndNote also has the ability to export .bib files.

In these reference files, a key will need to be specified.
The command \cite{KEY} will create an in-text citation of
the reference pointed to by KEY. The command \nocite{KEY}
will not place an in-text citation, but will only create
a bibliography entry for the reference KEY. Only those
references pointed to with \cite or \nocite commands will
be included in the bibliography.

----------------------------------------------------------
----------------------------------------------------------
III. Placement of Reference Sections
----------------------------------------------------------
----------------------------------------------------------
Beginning Fall 2017, References may be placed at the end
of each major section in the body of your document. If
you intend to place your references at the end of each
major section, place them under a subheading called
References (or something similar). The minimum page
length of half a page of text still applies in this case.
See the Thesis and Dissertation Manual for more
information.

----------------------------------------------------------
----------------------------------------------------------
IV. Getting Help
----------------------------------------------------------
----------------------------------------------------------
Should you need assistance, feel free to email me at
szroberson@exchange.tamu.edu or at ogaps-latex@tamu.edu.
I will try my best to answer your question. When sending
an email, please be sure to send your entire LaTeX package
in a .zip archive so I can identify the issue specific to
your document.

For general questions related to the Thesis Manual, the
submission and review process, and the forms required,
contact the Thesis Office at thesis@tamu.edu. 

There will be presentations during the semester on how to
use LaTeX, so be on the lookout for these. There are also
pre-submittal conferences that outline some of the
guidelines outlined in the Thesis Manual, as well as
describe the submission process and requirements.
Events will appear on ERS when they are ready.
